Distributed Blind Source Separation from Compressed Mixtures

Blind source separation (BSS) is increasingly needed in sensing architectures where mixtures are acquired by multiple remote devices but the inference itself is carried out centrally. In such systems, the sensors often cannot transmit their raw observations since the communication links are rate-limited, energy-limited, or both. The fusion center therefore must recover the latent sources from compressed versions of the mixtures. This setting raises questions that classical BSS models do not address directly: whether source identifiability survives compression, how separation accuracy changes under a specified compression model, and how the separation procedure should be modified to account for the statistical model induced by the compression stage. In this work, we develop a framework for distributed BSS from compressed mixtures that addresses these issues at three levels. First, we formalize identifiability under compression and establish a data-processing viewpoint showing that compression cannot introduce distinguishability that is absent before compression. Second, for mixtures of Gaussian sources with general covariance structures, we derive an idealized Gaussian rate-distortion-based Cram\'er-Rao lower bound benchmark for the interference-to-source ratio. Third, we develop practical compression-aware separation schemes based on subtractively dithered quantization together with debiasing at the fusion center for both fourth-order-cumulant-based and second-order-statistics-based methods. Simulation experiments demonstrate the resulting tradeoffs between communication rate and separation performance and the gains obtained by compression-aware separation in representative distributed sensing scenarios.

==> data/exp1_ml_crlb_n100.dat <==
1.0000000000e+00 -2.9159181257e+01
1.5000000000e+00 -3.3093022986e+01
2.0000000000e+00 -3.4742127080e+01
2.5000000000e+00 -3.5712716015e+01
3.0000000000e+00 -3.6266519178e+01
3.5000000000e+00 -3.6565788963e+01
4.0000000000e+00 -3.6721906705e+01
4.5000000000e+00 -3.6801718529e+01
5.0000000000e+00 -3.6842080793e+01
5.5000000000e+00 -3.6862378388e+01
6.0000000000e+00 -3.6872556604e+01
6.5000000000e+00 -3.6877653106e+01
7.0000000000e+00 -3.6880203210e+01
7.5000000000e+00 -3.6881478726e+01
8.0000000000e+00 -3.6882116600e+01
8.5000000000e+00 -3.6882435566e+01
9.0000000000e+00 -3.6882595056e+01
9.5000000000e+00 -3.6882674803e+01
1.0000000000e+01 -3.6882714677e+01


==> data/exp1_ml_crlb_n200.dat <==
1.0000000000e+00 -3.2180566529e+01
1.5000000000e+00 -3.6096819319e+01
2.0000000000e+00 -3.7748159428e+01
2.5000000000e+00 -3.8720383496e+01
3.0000000000e+00 -3.9275188326e+01
3.5000000000e+00 -3.9575024320e+01
4.0000000000e+00 -3.9731445713e+01
4.5000000000e+00 -3.9811415204e+01
5.0000000000e+00 -3.9851857865e+01
5.5000000000e+00 -3.9872196062e+01
6.0000000000e+00 -3.9882394683e+01
6.5000000000e+00 -3.9887501413e+01
7.0000000000e+00 -3.9890056638e+01
7.5000000000e+00 -3.9891334716e+01
8.0000000000e+00 -3.9891973871e+01
8.5000000000e+00 -3.9892293478e+01
9.0000000000e+00 -3.9892453289e+01
9.5000000000e+00 -3.9892533196e+01
1.0000000000e+01 -3.9892573150e+01


==> data/exp1_ml_crlb_n500.dat <==
1.0000000000e+00 -3.6153844922e+01
1.5000000000e+00 -4.0076675552e+01
2.0000000000e+00 -4.1727649534e+01
2.5000000000e+00 -4.2699854801e+01
3.0000000000e+00 -4.3254643015e+01
3.5000000000e+00 -4.3554468504e+01
4.0000000000e+00 -4.3710884025e+01
4.5000000000e+00 -4.3790850412e+01
5.0000000000e+00 -4.3831291478e+01
5.5000000000e+00 -4.3851628867e+01
6.0000000000e+00 -4.3861827081e+01
6.5000000000e+00 -4.3866933607e+01
7.0000000000e+00 -4.3869488729e+01
7.5000000000e+00 -4.3870766756e+01
8.0000000000e+00 -4.3871405886e+01
8.5000000000e+00 -4.3871725480e+01
9.0000000000e+00 -4.3871885284e+01
9.5000000000e+00 -4.3871965188e+01
1.0000000000e+01 -4.3872005140e+01


==> data/exp1_ml_gap_db_n100.dat <==
1.0000000000e+00 8.0710810834e+00
1.5000000000e+00 3.9014585779e+00
2.0000000000e+00 2.2717071446e+00
2.5000000000e+00 1.2886842842e+00
3.0000000000e+00 6.2983815186e-01
3.5000000000e+00 3.3814768307e-01
4.0000000000e+00 1.9543687259e-01
4.5000000000e+00 4.7045492228e-02
5.0000000000e+00 4.1878637790e-02
5.5000000000e+00 2.8540963290e-02
6.0000000000e+00 3.7241707029e-03
6.5000000000e+00 6.8271575576e-03
7.0000000000e+00 -3.6158697015e-04
7.5000000000e+00 3.4920689447e-03
8.0000000000e+00 2.2722615327e-03
8.5000000000e+00 6.3198906732e-04
9.0000000000e+00 -1.3452433232e-04
9.5000000000e+00 1.5040480439e-03
1.0000000000e+01 3.3870401090e-05


==> data/exp1_ml_gap_db_n200.dat <==
1.0000000000e+00 7.8526785793e+00
1.5000000000e+00 3.7723188184e+00
2.0000000000e+00 2.0282121034e+00
2.5000000000e+00 9.8226363579e-01
3.0000000000e+00 6.7213278183e-01
3.5000000000e+00 3.3312406783e-01
4.0000000000e+00 1.4211622504e-01
4.5000000000e+00 8.2469997429e-02
5.0000000000e+00 2.7992264266e-02
5.5000000000e+00 2.8738437608e-02
6.0000000000e+00 1.7751757150e-02
6.5000000000e+00 7.8898011709e-03
7.0000000000e+00 4.1283943174e-03
7.5000000000e+00 -5.4256593551e-04
8.0000000000e+00 -2.3488982354e-03
8.5000000000e+00 2.3671449278e-03
9.0000000000e+00 3.2533290530e-04
9.5000000000e+00 3.4270396322e-04
1.0000000000e+01 8.7343904305e-05


==> data/exp1_ml_gap_db_n500.dat <==
1.0000000000e+00 7.8637215246e+00
1.5000000000e+00 3.8046976002e+00
2.0000000000e+00 2.1828888832e+00
2.5000000000e+00 1.1411490894e+00
3.0000000000e+00 6.4534032716e-01
3.5000000000e+00 3.4135793693e-01
4.0000000000e+00 1.4140658715e-01
4.5000000000e+00 4.9875297278e-02
5.0000000000e+00 4.1450215283e-02
5.5000000000e+00 1.5972525283e-02
6.0000000000e+00 -5.3965894214e-03
6.5000000000e+00 -6.0821997163e-04
7.0000000000e+00 2.5402672603e-03
7.5000000000e+00 1.7523434318e-03
8.0000000000e+00 6.6746143629e-04
8.5000000000e+00 -2.5086893210e-05
9.0000000000e+00 -2.1952819856e-04
9.5000000000e+00 -2.0038327774e-04
1.0000000000e+01 7.7591690623e-04


==> data/exp1_ml_isr_baseline_n100.dat <==
1.0000000000e+00 -3.6050901794e+01
1.5000000000e+00 -3.6050901794e+01
2.0000000000e+00 -3.6050901794e+01
2.5000000000e+00 -3.6050901794e+01
3.0000000000e+00 -3.6050901794e+01
3.5000000000e+00 -3.6050901794e+01
4.0000000000e+00 -3.6050901794e+01
4.5000000000e+00 -3.6050901794e+01
5.0000000000e+00 -3.6050901794e+01
5.5000000000e+00 -3.6050901794e+01
6.0000000000e+00 -3.6050901794e+01
6.5000000000e+00 -3.6050901794e+01
7.0000000000e+00 -3.6050901794e+01
7.5000000000e+00 -3.6050901794e+01
8.0000000000e+00 -3.6050901794e+01
8.5000000000e+00 -3.6050901794e+01
9.0000000000e+00 -3.6050901794e+01
9.5000000000e+00 -3.6050901794e+01
1.0000000000e+01 -3.6050901794e+01


==> data/exp1_ml_isr_baseline_n200.dat <==
1.0000000000e+00 -3.9445165602e+01
1.5000000000e+00 -3.9445165602e+01
2.0000000000e+00 -3.9445165602e+01
2.5000000000e+00 -3.9445165602e+01
3.0000000000e+00 -3.9445165602e+01
3.5000000000e+00 -3.9445165602e+01
4.0000000000e+00 -3.9445165602e+01
4.5000000000e+00 -3.9445165602e+01
5.0000000000e+00 -3.9445165602e+01
5.5000000000e+00 -3.9445165602e+01
6.0000000000e+00 -3.9445165602e+01
6.5000000000e+00 -3.9445165602e+01
7.0000000000e+00 -3.9445165602e+01
7.5000000000e+00 -3.9445165602e+01
8.0000000000e+00 -3.9445165602e+01
8.5000000000e+00 -3.9445165602e+01
9.0000000000e+00 -3.9445165602e+01
9.5000000000e+00 -3.9445165602e+01
1.0000000000e+01 -3.9445165602e+01


==> data/exp1_ml_isr_baseline_n500.dat <==
1.0000000000e+00 -4.3662137223e+01
1.5000000000e+00 -4.3662137223e+01
2.0000000000e+00 -4.3662137223e+01
2.5000000000e+00 -4.3662137223e+01
3.0000000000e+00 -4.3662137223e+01
3.5000000000e+00 -4.3662137223e+01
4.0000000000e+00 -4.3662137223e+01
4.5000000000e+00 -4.3662137223e+01
5.0000000000e+00 -4.3662137223e+01
5.5000000000e+00 -4.3662137223e+01
6.0000000000e+00 -4.3662137223e+01
6.5000000000e+00 -4.3662137223e+01
7.0000000000e+00 -4.3662137223e+01
7.5000000000e+00 -4.3662137223e+01
8.0000000000e+00 -4.3662137223e+01
8.5000000000e+00 -4.3662137223e+01
9.0000000000e+00 -4.3662137223e+01
9.5000000000e+00 -4.3662137223e+01
1.0000000000e+01 -4.3662137223e+01


==> data/exp1_ml_isr_n100.dat <==
1.0000000000e+00 -2.7979820711e+01
1.5000000000e+00 -3.2149443216e+01
2.0000000000e+00 -3.3779194650e+01
2.5000000000e+00 -3.4762217510e+01
3.0000000000e+00 -3.5421063642e+01
3.5000000000e+00 -3.5712754111e+01
4.0000000000e+00 -3.5855464922e+01
4.5000000000e+00 -3.6003856302e+01
5.0000000000e+00 -3.6009023156e+01
5.5000000000e+00 -3.6022360831e+01
6.0000000000e+00 -3.6047177624e+01
6.5000000000e+00 -3.6044074637e+01
7.0000000000e+00 -3.6051263381e+01
7.5000000000e+00 -3.6047409725e+01
8.0000000000e+00 -3.6048629533e+01
8.5000000000e+00 -3.6050269805e+01
9.0000000000e+00 -3.6051036319e+01
9.5000000000e+00 -3.6049397746e+01
1.0000000000e+01 -3.6050867924e+01


==> data/exp1_ml_isr_n200.dat <==
1.0000000000e+00 -3.1592487023e+01
1.5000000000e+00 -3.5672846784e+01
2.0000000000e+00 -3.7416953499e+01
2.5000000000e+00 -3.8462901966e+01
3.0000000000e+00 -3.8773032820e+01
3.5000000000e+00 -3.9112041534e+01
4.0000000000e+00 -3.9303049377e+01
4.5000000000e+00 -3.9362695605e+01
5.0000000000e+00 -3.9417173338e+01
5.5000000000e+00 -3.9416427165e+01
6.0000000000e+00 -3.9427413845e+01
6.5000000000e+00 -3.9437275801e+01
7.0000000000e+00 -3.9441037208e+01
7.5000000000e+00 -3.9445708168e+01
8.0000000000e+00 -3.9447514500e+01
8.5000000000e+00 -3.9442798457e+01
9.0000000000e+00 -3.9444840269e+01
9.5000000000e+00 -3.9444822898e+01
1.0000000000e+01 -3.9445078258e+01


==> data/exp1_ml_isr_n500.dat <==
1.0000000000e+00 -3.5798415699e+01
1.5000000000e+00 -3.9857439623e+01
2.0000000000e+00 -4.1479248340e+01
2.5000000000e+00 -4.2520988134e+01
3.0000000000e+00 -4.3016796896e+01
3.5000000000e+00 -4.3320779286e+01
4.0000000000e+00 -4.3520730636e+01
4.5000000000e+00 -4.3612261926e+01
5.0000000000e+00 -4.3620687008e+01
5.5000000000e+00 -4.3646164698e+01
6.0000000000e+00 -4.3667533813e+01
6.5000000000e+00 -4.3662745443e+01
7.0000000000e+00 -4.3659596956e+01
7.5000000000e+00 -4.3660384880e+01
8.0000000000e+00 -4.3661469762e+01
8.5000000000e+00 -4.3662162310e+01
9.0000000000e+00 -4.3662356751e+01
9.5000000000e+00 -4.3662337607e+01
1.0000000000e+01 -4.3661361306e+01


==> data/exp2_gain_jade_debiasing.dat <==
1.0000000000e+00 3.5764016305e-01
2.0000000000e+00 3.2027373331e+00
3.0000000000e+00 5.7985000039e+00
4.0000000000e+00 2.5131959316e+00
5.0000000000e+00 5.8325834187e-01
6.0000000000e+00 1.2901320152e-01
7.0000000000e+00 3.0196694757e-02
8.0000000000e+00 7.4624416242e-03
9.0000000000e+00 1.8536932957e-03
1.0000000000e+01 4.6279770026e-04


==> data/exp2_gain_qml_debiasing.dat <==
1.0000000000e+00 3.5430767800e+00
2.0000000000e+00 3.5294346460e+00
3.0000000000e+00 2.0538348920e+00
4.0000000000e+00 4.8202237200e-01
5.0000000000e+00 -5.2829630000e-02
6.0000000000e+00 -3.9165908000e-02
7.0000000000e+00 -5.9812610000e-03
8.0000000000e+00 -1.8012380000e-03
9.0000000000e+00 -5.9114100000e-04
1.0000000000e+01 -1.6002100000e-04


==> data/exp2_gain_sobi_debiasing.dat <==
1.0000000000e+00 7.7255511540e+00
2.0000000000e+00 1.2690229899e+01
3.0000000000e+00 9.9964858260e+00
4.0000000000e+00 4.0048901630e+00
5.0000000000e+00 8.6256939600e-01
6.0000000000e+00 1.7530328100e-01
7.0000000000e+00 4.0766935000e-02
8.0000000000e+00 1.0003156000e-02
9.0000000000e+00 2.4861670000e-03
1.0000000000e+01 6.2011000000e-04


==> data/exp2_jade_debiased_isr.dat <==
1.0000000000e+00 -5.1053940654e+00
2.0000000000e+00 -1.3298952896e+01
3.0000000000e+00 -2.7454683377e+01
4.0000000000e+00 -3.0674643689e+01
5.0000000000e+00 -3.1670910856e+01
6.0000000000e+00 -3.1984180833e+01
7.0000000000e+00 -3.2028405520e+01
8.0000000000e+00 -3.2038441126e+01
9.0000000000e+00 -3.2038761900e+01
1.0000000000e+01 -3.2042011650e+01


==> data/exp2_jade_naive_isr.dat <==
1.0000000000e+00 -4.7477539023e+00
2.0000000000e+00 -1.0096215563e+01
3.0000000000e+00 -2.1656183373e+01
4.0000000000e+00 -2.8161447757e+01
5.0000000000e+00 -3.1087652514e+01
6.0000000000e+00 -3.1855167631e+01
7.0000000000e+00 -3.1998208825e+01
8.0000000000e+00 -3.2030978684e+01
9.0000000000e+00 -3.2036908207e+01
1.0000000000e+01 -3.2041548852e+01


==> data/exp2_jade_uncomp_isr.dat <==
1.0000000000e+00 -3.2043746285e+01
2.0000000000e+00 -3.2043746285e+01
3.0000000000e+00 -3.2043746285e+01
4.0000000000e+00 -3.2043746285e+01
5.0000000000e+00 -3.2043746285e+01
6.0000000000e+00 -3.2043746285e+01
7.0000000000e+00 -3.2043746285e+01
8.0000000000e+00 -3.2043746285e+01
9.0000000000e+00 -3.2043746285e+01
1.0000000000e+01 -3.2043746285e+01


==> data/exp2_qml_debiased_isr.dat <==
1.0000000000e+00 -1.7376487683e+01
2.0000000000e+00 -2.0876888464e+01
3.0000000000e+00 -2.5046421077e+01
4.0000000000e+00 -2.8428644630e+01
5.0000000000e+00 -3.0270608469e+01
6.0000000000e+00 -3.1081054630e+01
7.0000000000e+00 -3.1327214144e+01
8.0000000000e+00 -3.1340397899e+01
9.0000000000e+00 -3.1385873593e+01
1.0000000000e+01 -3.1462411679e+01


==> data/exp2_qml_naive_isr.dat <==
1.0000000000e+00 -1.3833410903e+01
2.0000000000e+00 -1.7347453818e+01
3.0000000000e+00 -2.2992586185e+01
4.0000000000e+00 -2.7946622258e+01
5.0000000000e+00 -3.0323438099e+01
6.0000000000e+00 -3.1120220538e+01
7.0000000000e+00 -3.1333195405e+01
8.0000000000e+00 -3.1342199137e+01
9.0000000000e+00 -3.1386464734e+01
1.0000000000e+01 -3.1462571700e+01


==> data/exp2_qml_uncomp_isr.dat <==
1.0000000000e+00 -3.1445891574e+01
2.0000000000e+00 -3.1445891574e+01
3.0000000000e+00 -3.1445891574e+01
4.0000000000e+00 -3.1445891574e+01
5.0000000000e+00 -3.1445891574e+01
6.0000000000e+00 -3.1445891574e+01
7.0000000000e+00 -3.1445891574e+01
8.0000000000e+00 -3.1445891574e+01
9.0000000000e+00 -3.1445891574e+01
1.0000000000e+01 -3.1445891574e+01


==> data/exp2_sobi_debiased_isr.dat <==
1.0000000000e+00 -2.1627514764e+01
2.0000000000e+00 -3.0360296477e+01
3.0000000000e+00 -3.4297478192e+01
4.0000000000e+00 -3.5638716601e+01
5.0000000000e+00 -3.6037862839e+01
6.0000000000e+00 -3.6129549662e+01
7.0000000000e+00 -3.6160054745e+01
8.0000000000e+00 -3.6163136058e+01
9.0000000000e+00 -3.6165910248e+01
1.0000000000e+01 -3.6164647694e+01


==> data/exp2_sobi_naive_isr.dat <==
1.0000000000e+00 -1.3901963610e+01
2.0000000000e+00 -1.7670066578e+01
3.0000000000e+00 -2.4300992366e+01
4.0000000000e+00 -3.1633826438e+01
5.0000000000e+00 -3.5175293443e+01
6.0000000000e+00 -3.5954246381e+01
7.0000000000e+00 -3.6119287810e+01
8.0000000000e+00 -3.6153132902e+01
9.0000000000e+00 -3.6163424081e+01
1.0000000000e+01 -3.6164027584e+01


==> data/exp2_sobi_uncomp_isr.dat <==
1.0000000000e+00 -3.6165250421e+01
2.0000000000e+00 -3.6165250421e+01
3.0000000000e+00 -3.6165250421e+01
4.0000000000e+00 -3.6165250421e+01
5.0000000000e+00 -3.6165250421e+01
6.0000000000e+00 -3.6165250421e+01
7.0000000000e+00 -3.6165250421e+01
8.0000000000e+00 -3.6165250421e+01
9.0000000000e+00 -3.6165250421e+01
1.0000000000e+01 -3.6165250421e+01


==> data/exp3a_heatmap_success.dat <==
5.0000000000e-01 1.0000000000e-03 1.0900000000e-01
1.0000000000e+00 1.0000000000e-03 3.1500000000e-01
1.5000000000e+00 1.0000000000e-03 3.0500000000e-01
2.0000000000e+00 1.0000000000e-03 3.3700000000e-01
2.5000000000e+00 1.0000000000e-03 3.4000000000e-01
3.0000000000e+00 1.0000000000e-03 3.3500000000e-01
3.5000000000e+00 1.0000000000e-03 3.3200000000e-01
4.0000000000e+00 1.0000000000e-03 3.3300000000e-01
4.5000000000e+00 1.0000000000e-03 3.4200000000e-01
5.0000000000e+00 1.0000000000e-03 3.3700000000e-01
5.0000000000e-01 1.5000000000e-03 9.2000000000e-02
1.0000000000e+00 1.5000000000e-03 3.4600000000e-01
1.5000000000e+00 1.5000000000e-03 3.3700000000e-01
2.0000000000e+00 1.5000000000e-03 3.8600000000e-01
2.5000000000e+00 1.5000000000e-03 3.6600000000e-01
3.0000000000e+00 1.5000000000e-03 3.9500000000e-01
3.5000000000e+00 1.5000000000e-03 4.0500000000e-01
4.0000000000e+00 1.5000000000e-03 4.1000000000e-01
4.5000000000e+00 1.5000000000e-03 4.1100000000e-01
5.0000000000e+00 1.5000000000e-03 4.0900000000e-01
5.0000000000e-01 2.0000000000e-03 9.5000000000e-02
1.0000000000e+00 2.0000000000e-03 3.5900000000e-01
1.5000000000e+00 2.0000000000e-03 3.6200000000e-01
2.0000000000e+00 2.0000000000e-03 4.0500000000e-01
2.5000000000e+00 2.0000000000e-03 3.9000000000e-01
3.0000000000e+00 2.0000000000e-03 3.9800000000e-01
3.5000000000e+00 2.0000000000e-03 4.2900000000e-01
4.0000000000e+00 2.0000000000e-03 4.1500000000e-01
4.5000000000e+00 2.0000000000e-03 4.1000000000e-01
5.0000000000e+00 2.0000000000e-03 4.1800000000e-01
5.0000000000e-01 2.5000000000e-03 1.0300000000e-01
1.0000000000e+00 2.5000000000e-03 3.2700000000e-01
1.5000000000e+00 2.5000000000e-03 3.5100000000e-01
2.0000000000e+00 2.5000000000e-03 4.0700000000e-01
2.5000000000e+00 2.5000000000e-03 3.7900000000e-01
3.0000000000e+00 2.5000000000e-03 3.8400000000e-01
3.5000000000e+00 2.5000000000e-03 3.8600000000e-01
4.0000000000e+00 2.5000000000e-03 3.8200000000e-01
4.5000000000e+00 2.5000000000e-03 3.9800000000e-01
5.0000000000e+00 2.5000000000e-03 3.9600000000e-01
5.0000000000e-01 3.0000000000e-03 1.0600000000e-01
1.0000000000e+00 3.0000000000e-03 3.3700000000e-01
1.5000000000e+00 3.0000000000e-03 3.7500000000e-01
2.0000000000e+00 3.0000000000e-03 4.2200000000e-01
2.5000000000e+00 3.0000000000e-03 4.1800000000e-01
3.0000000000e+00 3.0000000000e-03 4.0700000000e-01
3.5000000000e+00 3.0000000000e-03 4.1000000000e-01
4.0000000000e+00 3.0000000000e-03 4.0100000000e-01
4.5000000000e+00 3.0000000000e-03 4.1400000000e-01
5.0000000000e+00 3.0000000000e-03 4.0500000000e-01
5.0000000000e-01 3.5000000000e-03 1.1000000000e-01
1.0000000000e+00 3.5000000000e-03 3.5400000000e-01
1.5000000000e+00 3.5000000000e-03 4.0300000000e-01
2.0000000000e+00 3.5000000000e-03 4.4200000000e-01
2.5000000000e+00 3.5000000000e-03 4.3700000000e-01
3.0000000000e+00 3.5000000000e-03 4.3700000000e-01
3.5000000000e+00 3.5000000000e-03 4.4400000000e-01
4.0000000000e+00 3.5000000000e-03 4.2300000000e-01
4.5000000000e+00 3.5000000000e-03 4.3400000000e-01
5.0000000000e+00 3.5000000000e-03 4.3700000000e-01
5.0000000000e-01 4.0000000000e-03 1.1300000000e-01
1.0000000000e+00 4.0000000000e-03 3.6700000000e-01
1.5000000000e+00 4.0000000000e-03 4.2800000000e-01
2.0000000000e+00 4.0000000000e-03 4.6700000000e-01
2.5000000000e+00 4.0000000000e-03 4.5800000000e-01
3.0000000000e+00 4.0000000000e-03 4.6000000000e-01
3.5000000000e+00 4.0000000000e-03 4.7500000000e-01
4.0000000000e+00 4.0000000000e-03 4.5700000000e-01
4.5000000000e+00 4.0000000000e-03 4.6100000000e-01
5.0000000000e+00 4.0000000000e-03 4.6500000000e-01
5.0000000000e-01 4.5000000000e-03 1.1500000000e-01
1.0000000000e+00 4.5000000000e-03 3.8300000000e-01
1.5000000000e+00 4.5000000000e-03 4.4400000000e-01
2.0000000000e+00 4.5000000000e-03 4.8400000000e-01
2.5000000000e+00 4.5000000000e-03 4.9000000000e-01
3.0000000000e+00 4.5000000000e-03 4.8000000000e-01
3.5000000000e+00 4.5000000000e-03 4.9800000000e-01
4.0000000000e+00 4.5000000000e-03 4.9000000000e-01
4.5000000000e+00 4.5000000000e-03 4.8500000000e-01
5.0000000000e+00 4.5000000000e-03 4.8600000000e-01
5.0000000000e-01 5.0000000000e-03 1.1800000000e-01
1.0000000000e+00 5.0000000000e-03 4.0600000000e-01
1.5000000000e+00 5.0000000000e-03 4.6500000000e-01
2.0000000000e+00 5.0000000000e-03 5.0400000000e-01
2.5000000000e+00 5.0000000000e-03 5.1400000000e-01
3.0000000000e+00 5.0000000000e-03 5.0600000000e-01
3.5000000000e+00 5.0000000000e-03 5.2000000000e-01
4.0000000000e+00 5.0000000000e-03 5.2300000000e-01
4.5000000000e+00 5.0000000000e-03 5.1200000000e-01
5.0000000000e+00 5.0000000000e-03 5.1400000000e-01
5.0000000000e-01 5.5000000000e-03 1.2400000000e-01
1.0000000000e+00 5.5000000000e-03 4.3100000000e-01
1.5000000000e+00 5.5000000000e-03 4.9200000000e-01
2.0000000000e+00 5.5000000000e-03 5.3000000000e-01
2.5000000000e+00 5.5000000000e-03 5.3200000000e-01
3.0000000000e+00 5.5000000000e-03 5.2800000000e-01
3.5000000000e+00 5.5000000000e-03 5.4800000000e-01
4.0000000000e+00 5.5000000000e-03 5.4700000000e-01
4.5000000000e+00 5.5000000000e-03 5.4700000000e-01
5.0000000000e+00 5.5000000000e-03 5.5600000000e-01
5.0000000000e-01 6.0000000000e-03 1.2800000000e-01
1.0000000000e+00 6.0000000000e-03 4.5400000000e-01
1.5000000000e+00 6.0000000000e-03 5.2200000000e-01
2.0000000000e+00 6.0000000000e-03 5.5100000000e-01
2.5000000000e+00 6.0000000000e-03 5.6100000000e-01
3.0000000000e+00 6.0000000000e-03 5.6000000000e-01
3.5000000000e+00 6.0000000000e-03 5.8200000000e-01
4.0000000000e+00 6.0000000000e-03 5.8700000000e-01
4.5000000000e+00 6.0000000000e-03 5.7900000000e-01
5.0000000000e+00 6.0000000000e-03 5.8500000000e-01
5.0000000000e-01 6.5000000000e-03 1.3400000000e-01
1.0000000000e+00 6.5000000000e-03 4.6600000000e-01
1.5000000000e+00 6.5000000000e-03 5.4000000000e-01
2.0000000000e+00 6.5000000000e-03 5.7800000000e-01
2.5000000000e+00 6.5000000000e-03 5.8600000000e-01
3.0000000000e+00 6.5000000000e-03 5.8500000000e-01
3.5000000000e+00 6.5000000000e-03 6.1000000000e-01
4.0000000000e+00 6.5000000000e-03 6.1300000000e-01
4.5000000000e+00 6.5000000000e-03 6.1600000000e-01
5.0000000000e+00 6.5000000000e-03 6.1300000000e-01
5.0000000000e-01 7.0000000000e-03 1.4100000000e-01
1.0000000000e+00 7.0000000000e-03 5.2500000000e-01
1.5000000000e+00 7.0000000000e-03 5.7600000000e-01
2.0000000000e+00 7.0000000000e-03 6.4300000000e-01
2.5000000000e+00 7.0000000000e-03 6.6100000000e-01
3.0000000000e+00 7.0000000000e-03 6.7700000000e-01
3.5000000000e+00 7.0000000000e-03 6.7800000000e-01
4.0000000000e+00 7.0000000000e-03 6.8800000000e-01
4.5000000000e+00 7.0000000000e-03 6.9200000000e-01
5.0000000000e+00 7.0000000000e-03 6.8400000000e-01
5.0000000000e-01 7.5000000000e-03 1.4900000000e-01
1.0000000000e+00 7.5000000000e-03 5.4600000000e-01
1.5000000000e+00 7.5000000000e-03 6.0300000000e-01
2.0000000000e+00 7.5000000000e-03 6.8100000000e-01
2.5000000000e+00 7.5000000000e-03 6.8800000000e-01
3.0000000000e+00 7.5000000000e-03 7.0000000000e-01
3.5000000000e+00 7.5000000000e-03 7.1100000000e-01
4.0000000000e+00 7.5000000000e-03 7.1500000000e-01
4.5000000000e+00 7.5000000000e-03 7.2100000000e-01
5.0000000000e+00 7.5000000000e-03 7.1200000000e-01
5.0000000000e-01 8.0000000000e-03 1.5800000000e-01
1.0000000000e+00 8.0000000000e-03 5.6800000000e-01
1.5000000000e+00 8.0000000000e-03 6.2300000000e-01
2.0000000000e+00 8.0000000000e-03 7.0600000000e-01
2.5000000000e+00 8.0000000000e-03 7.1500000000e-01
3.0000000000e+00 8.0000000000e-03 7.2000000000e-01
3.5000000000e+00 8.0000000000e-03 7.4400000000e-01
4.0000000000e+00 8.0000000000e-03 7.4500000000e-01
4.5000000000e+00 8.0000000000e-03 7.5000000000e-01
5.0000000000e+00 8.0000000000e-03 7.4300000000e-01
5.0000000000e-01 8.5000000000e-03 1.6100000000e-01
1.0000000000e+00 8.5000000000e-03 5.7300000000e-01
1.5000000000e+00 8.5000000000e-03 6.4500000000e-01
2.0000000000e+00 8.5000000000e-03 6.8100000000e-01
2.5000000000e+00 8.5000000000e-03 6.9200000000e-01
3.0000000000e+00 8.5000000000e-03 6.9400000000e-01
3.5000000000e+00 8.5000000000e-03 7.0600000000e-01
4.0000000000e+00 8.5000000000e-03 7.1000000000e-01
4.5000000000e+00 8.5000000000e-03 7.1000000000e-01
5.0000000000e+00 8.5000000000e-03 7.0900000000e-01
5.0000000000e-01 9.0000000000e-03 1.5900000000e-01
1.0000000000e+00 9.0000000000e-03 5.9300000000e-01
1.5000000000e+00 9.0000000000e-03 6.6700000000e-01
2.0000000000e+00 9.0000000000e-03 7.0000000000e-01
2.5000000000e+00 9.0000000000e-03 7.1500000000e-01
3.0000000000e+00 9.0000000000e-03 7.2400000000e-01
3.5000000000e+00 9.0000000000e-03 7.2300000000e-01
4.0000000000e+00 9.0000000000e-03 7.2600000000e-01
4.5000000000e+00 9.0000000000e-03 7.3700000000e-01
5.0000000000e+00 9.0000000000e-03 7.3300000000e-01
5.0000000000e-01 9.5000000000e-03 1.6900000000e-01
1.0000000000e+00 9.5000000000e-03 6.1300000000e-01
1.5000000000e+00 9.5000000000e-03 6.9500000000e-01
2.0000000000e+00 9.5000000000e-03 7.2300000000e-01
2.5000000000e+00 9.5000000000e-03 7.4300000000e-01
3.0000000000e+00 9.5000000000e-03 7.4700000000e-01
3.5000000000e+00 9.5000000000e-03 7.5000000000e-01
4.0000000000e+00 9.5000000000e-03 7.5500000000e-01
4.5000000000e+00 9.5000000000e-03 7.5700000000e-01
5.0000000000e+00 9.5000000000e-03 7.5500000000e-01
5.0000000000e-01 1.0000000000e-02 1.7100000000e-01
1.0000000000e+00 1.0000000000e-02 6.2900000000e-01
1.5000000000e+00 1.0000000000e-02 7.1400000000e-01
2.0000000000e+00 1.0000000000e-02 7.3700000000e-01
2.5000000000e+00 1.0000000000e-02 7.6300000000e-01
3.0000000000e+00 1.0000000000e-02 7.6900000000e-01
3.5000000000e+00 1.0000000000e-02 7.7700000000e-01
4.0000000000e+00 1.0000000000e-02 7.7500000000e-01
4.5000000000e+00 1.0000000000e-02 7.7600000000e-01
5.0000000000e+00 1.0000000000e-02 7.8000000000e-01


==> data/exp3a_success_boundary_50.dat <==
8.5917030568e-01 1.0000000000e-02
8.6025487256e-01 9.9589041096e-03
8.6134491673e-01 9.9178082192e-03
8.6244047978e-01 9.8767123288e-03
8.6354160372e-01 9.8356164384e-03
8.6464833101e-01 9.7945205479e-03
8.6576070452e-01 9.7534246575e-03
8.6687876758e-01 9.7123287671e-03
8.6800256395e-01 9.6712328767e-03
8.6913213783e-01 9.6301369863e-03
8.6986301370e-01 9.6036585366e-03
8.7026753390e-01 9.5890410959e-03
8.7140879729e-01 9.5479452055e-03
8.7255597360e-01 9.5068493151e-03
8.7409616217e-01 9.4657534247e-03
8.7571976967e-01 9.4246575342e-03
8.7734942001e-01 9.3835616438e-03
8.7898514698e-01 9.3424657534e-03
8.8062698462e-01 9.3013698630e-03
8.8227496725e-01 9.2602739726e-03
8.8392912943e-01 9.2191780822e-03
8.8558950598e-01 9.1780821918e-03
8.8725613199e-01 9.1369863014e-03
8.8892904280e-01 9.0958904110e-03
8.9041095890e-01 9.0596153846e-03
8.9060827404e-01 9.0547945205e-03
8.9229386159e-01 9.0136986301e-03
8.9382477686e-01 8.9726027397e-03
8.9528637722e-01 8.9315068493e-03
8.9676029365e-01 8.8904109589e-03
8.9824668248e-01 8.8493150685e-03
8.9974570270e-01 8.8082191781e-03
9.0125751600e-01 8.7671232877e-03
9.0278228686e-01 8.7260273973e-03
9.0432018259e-01 8.6849315068e-03
9.0587137337e-01 8.6438356164e-03
9.0743603236e-01 8.6027397260e-03
9.0901433573e-01 8.5616438356e-03
9.1060646274e-01 8.5205479452e-03
9.1095890411e-01 8.5065052649e-03
9.1163950782e-01 8.4794520548e-03
9.1210326702e-01 8.4383561644e-03
9.1256739666e-01 8.3972602740e-03
9.1303189718e-01 8.3561643836e-03
9.1349676904e-01 8.3150684932e-03
9.1396201266e-01 8.2739726027e-03
9.1442762851e-01 8.2328767123e-03
9.1489361702e-01 8.1917808219e-03
9.1535997865e-01 8.1506849315e-03
9.1582671384e-01 8.1095890411e-03
9.1629382304e-01 8.0684931507e-03
9.1676130670e-01 8.0273972603e-03
9.1773675762e-01 7.9863013699e-03
9.1973445987e-01 7.9452054795e-03
9.2174263816e-01 7.9041095890e-03
9.2376137513e-01 7.8630136986e-03
9.2579075426e-01 7.8219178082e-03
9.2783085993e-01 7.7808219178e-03
9.2988177742e-01 7.7397260274e-03
9.3150684932e-01 7.7073170732e-03
9.3194359289e-01 7.6986301370e-03
9.3401639344e-01 7.6575342466e-03
9.3610026710e-01 7.6164383562e-03
9.3819530284e-01 7.5753424658e-03
9.4030159058e-01 7.5342465753e-03
9.4240196078e-01 7.4931506849e-03
9.4442713742e-01 7.4520547945e-03
9.4646327919e-01 7.4109589041e-03
9.4851047540e-01 7.3698630137e-03
9.5056881630e-01 7.3287671233e-03
9.5205479452e-01 7.2992371706e-03
9.5263839317e-01 7.2876712329e-03
9.5471929825e-01 7.2465753425e-03
9.5681162480e-01 7.2054794521e-03
9.5891546712e-01 7.1643835616e-03
9.6103092054e-01 7.1232876712e-03
9.6315808145e-01 7.0821917808e-03
9.6529704731e-01 7.0410958904e-03
9.6744791667e-01 7.0000000000e-03
9.7260273973e-01 6.9647474994e-03
9.7346681097e-01 6.9589041096e-03
9.7962273789e-01 6.9178082192e-03
9.8592043106e-01 6.8767123288e-03
9.9236484468e-01 6.8356164384e-03
9.9315068493e-01 6.8306698002e-03
1.0062235277e+00 6.7945205479e-03
1.0136986301e+00 6.7738793710e-03
1.0328499231e+00 6.7534246575e-03
1.0342465753e+00 6.7519083969e-03
1.0547945205e+00 6.7292020374e-03
1.0696310514e+00 6.7123287671e-03
1.0753424658e+00 6.7057227430e-03
1.0958904110e+00 6.6814303639e-03
1.1043090947e+00 6.6712328767e-03
1.1164383562e+00 6.6562819203e-03
1.1369863014e+00 6.6302313491e-03
1.1370594159e+00 6.6301369863e-03
1.1575342466e+00 6.6032292218e-03
1.1680384088e+00 6.5890410959e-03
1.1780821918e+00 6.5752224319e-03
1.1973859950e+00 6.5479452055e-03
1.1986301370e+00 6.5461538462e-03
1.2191780822e+00 6.5159619154e-03
1.2252277375e+00 6.5068493151e-03
1.2365971705e+00 6.4657534247e-03
1.2397260274e+00 6.4502762431e-03
1.2449400300e+00 6.4246575342e-03
1.2533962264e+00 6.3835616438e-03
1.2602739726e+00 6.3505434783e-03
1.2619680851e+00 6.3424657534e-03
1.2706579954e+00 6.3013698630e-03
1.2794684129e+00 6.2602739726e-03
1.2808219178e+00 6.2540106952e-03
1.2884018619e+00 6.2191780822e-03
1.2974609375e+00 6.1780821918e-03
1.3013698630e+00 6.1605263158e-03
1.3066483084e+00 6.1369863014e-03
1.3159667195e+00 6.0958904110e-03
1.3219178082e+00 6.0699481865e-03
1.3254189944e+00 6.0547945205e-03
1.3350080386e+00 6.0136986301e-03
1.3424657534e+00 5.9924283269e-03
1.3494732577e+00 5.9726027397e-03
1.3630136986e+00 5.9400000000e-03
1.3665713118e+00 5.9315068493e-03
1.3835616438e+00 5.8913568324e-03
1.3839653751e+00 5.8904109589e-03
1.4016632017e+00 5.8493150685e-03
1.4041095890e+00 5.8436902486e-03
1.4196728188e+00 5.8082191781e-03
1.4246575342e+00 5.7969711311e-03
1.4380025391e+00 5.7671232877e-03
1.4452054795e+00 5.7511715089e-03
1.4566609735e+00 5.7260273973e-03
1.4657534247e+00 5.7062645012e-03
1.4756570444e+00 5.6849315068e-03
1.4863013699e+00 5.6622242647e-03
1.4964872923e+00 5.6438356164e-03
1.5068493151e+00 5.6251719395e-03
1.5253884047e+00 5.6027397260e-03
1.5273972603e+00 5.6002785515e-03
1.5479452055e+00 5.5747531735e-03
1.5582992945e+00 5.5616438356e-03
1.5684931507e+00 5.5485714286e-03
1.5890410959e+00 5.5217076700e-03
1.5899162723e+00 5.5205479452e-03
1.6095890411e+00 5.4935341507e-03
1.6197335254e+00 5.4794520548e-03
1.6301369863e+00 5.4646516393e-03
1.6485806683e+00 5.4383561644e-03
1.6506849315e+00 5.4353514623e-03
1.6712328767e+00 5.4059609455e-03
1.6773036931e+00 5.3972602740e-03
1.6917808219e+00 5.3764796706e-03
1.7059033989e+00 5.3561643836e-03
1.7123287671e+00 5.3469072165e-03
1.7328767123e+00 5.3172431595e-03
1.7343805784e+00 5.3150684932e-03
1.7534246575e+00 5.2874870734e-03
1.7627360171e+00 5.2739726027e-03
1.7739726027e+00 5.2576385293e-03
1.7909704941e+00 5.2328767123e-03
1.7945205479e+00 5.2276970954e-03
1.8150684932e+00 5.1976623377e-03
1.8190847818e+00 5.1917808219e-03
1.8356164384e+00 5.1675338189e-03
1.8470796460e+00 5.1506849315e-03
1.8561643836e+00 5.1373110995e-03
1.8749558460e+00 5.1095890411e-03
1.8767123288e+00 5.1069937370e-03
1.8972602740e+00 5.0765812859e-03
1.9027141346e+00 5.0684931507e-03
1.9178082192e+00 5.0460732984e-03
1.9303552585e+00 5.0273972603e-03
1.9383561644e+00 5.0144804089e-03
1.9557739558e+00 4.9863013699e-03
1.9589041096e+00 4.9802182810e-03
1.9768826620e+00 4.9452054795e-03
1.9794520548e+00 4.9401913876e-03
1.9979028312e+00 4.9041095890e-03
2.0000000000e+00 4.9000000000e-03
2.0205479452e+00 4.8906250000e-03
2.0410958904e+00 4.8814016173e-03
2.0616438356e+00 4.8723262032e-03
2.0821917808e+00 4.8633952255e-03
2.0830769231e+00 4.8630136986e-03
2.1027397260e+00 4.8546052632e-03
2.1232876712e+00 4.8459530026e-03
2.1438356164e+00 4.8374352332e-03
2.1643835616e+00 4.8290488432e-03
2.1821086262e+00 4.8219178082e-03
2.1849315068e+00 4.8207908163e-03
2.2054794521e+00 4.8126582278e-03
2.2260273973e+00 4.8046482412e-03
2.2465753425e+00 4.7967581047e-03
2.2671232877e+00 4.7889851485e-03
2.2876712329e+00 4.7813267813e-03
2.2890365449e+00 4.7808219178e-03
2.3082191781e+00 4.7737804878e-03
2.3287671233e+00 4.7663438257e-03
2.3493150685e+00 4.7590144231e-03
2.3698630137e+00 4.7517899761e-03
2.3904109589e+00 4.7446682464e-03
2.4048442907e+00 4.7397260274e-03
2.4109589041e+00 4.7376470588e-03
2.4315068493e+00 4.7307242991e-03
2.4520547945e+00 4.7238979118e-03
2.4726027397e+00 4.7171658986e-03
2.4931506849e+00 4.7105263158e-03
2.5136986301e+00 4.7135535308e-03
2.5342465753e+00 4.7213393871e-03
2.5547945205e+00 4.7290723982e-03
2.5753424658e+00 4.7367531003e-03
2.5833333333e+00 4.7397260274e-03
2.5958904110e+00 4.7443820225e-03
2.6164383562e+00 4.7519596865e-03
2.6369863014e+00 4.7594866071e-03
2.6575342466e+00 4.7669632925e-03
2.6780821918e+00 4.7743902439e-03
2.6959876543e+00 4.7808219178e-03
2.6986301370e+00 4.7817679558e-03
2.7191780822e+00 4.7890969163e-03
2.7397260274e+00 4.7963776070e-03
2.7602739726e+00 4.8036105033e-03
2.7808219178e+00 4.8107960742e-03
2.8013698630e+00 4.8179347826e-03
2.8128930818e+00 4.8219178082e-03
2.8219178082e+00 4.8250270856e-03
2.8424657534e+00 4.8320734341e-03
2.8630136986e+00 4.8390742734e-03
2.8835616438e+00 4.8460300429e-03
2.9041095890e+00 4.8529411765e-03
2.9246575342e+00 4.8598081023e-03
2.9342948718e+00 4.8630136986e-03
2.9452054795e+00 4.8666312434e-03
2.9657534247e+00 4.8734110169e-03
2.9863013699e+00 4.8801478353e-03
3.0068493151e+00 4.8806758184e-03
3.0273972603e+00 4.8687566419e-03
3.0372050817e+00 4.8630136986e-03
3.0479452055e+00 4.8566844920e-03
3.0684931507e+00 4.8444564047e-03
3.0890410959e+00 4.8320693391e-03
3.1056838366e+00 4.8219178082e-03
3.1095890411e+00 4.8195201745e-03
3.1301369863e+00 4.8068057080e-03
3.1506849315e+00 4.7939226519e-03
3.1712328767e+00 4.7808676307e-03
3.1713043478e+00 4.7808219178e-03
3.1917808219e+00 4.7676371781e-03
3.2123287671e+00 4.7542277339e-03
3.2328767123e+00 4.7406356413e-03
3.2342419080e+00 4.7397260274e-03
3.2534246575e+00 4.7268571429e-03
3.2739726027e+00 4.7128883774e-03
3.2945205479e+00 4.6987253766e-03
3.2946577629e+00 4.6986301370e-03
3.3150684932e+00 4.6843640607e-03
3.3356164384e+00 4.6698002350e-03
3.3527004910e+00 4.6575342466e-03
3.3561643836e+00 4.6550295858e-03
3.3767123288e+00 4.6400476758e-03
3.3972602740e+00 4.6248499400e-03
3.4085072231e+00 4.6164383562e-03
3.4178082192e+00 4.6094316808e-03
3.4383561644e+00 4.5937880633e-03
3.4589041096e+00 4.5779141104e-03
3.4622047244e+00 4.5753424658e-03
3.4794520548e+00 4.5618046972e-03
3.5000000000e+00 4.5454545455e-03
3.5205479452e+00 4.5518608908e-03
3.5410958904e+00 4.5580143541e-03
3.5616438356e+00 4.5639296188e-03
3.5821917808e+00 4.5696202532e-03
3.6027397260e+00 4.5750988142e-03
3.6036717063e+00 4.5753424658e-03
3.6232876712e+00 4.5803769401e-03
3.6438356164e+00 4.5854654328e-03
3.6643835616e+00 4.5903743316e-03
3.6849315068e+00 4.5951129795e-03
3.7054794521e+00 4.5996900826e-03
3.7260273973e+00 4.6041137633e-03
3.7465753425e+00 4.6083916084e-03
3.7671232877e+00 4.6125307125e-03
3.7871536524e+00 4.6164383562e-03
3.7876712329e+00 4.6165377176e-03
3.8082191781e+00 4.6204188482e-03
3.8287671233e+00 4.6241799438e-03
3.8493150685e+00 4.6278264882e-03
3.8698630137e+00 4.6313636364e-03
3.8904109589e+00 4.6347962382e-03
3.9109589041e+00 4.6381288614e-03
3.9315068493e+00 4.6413658112e-03
3.9520547945e+00 4.6445111492e-03
3.9726027397e+00 4.6475687104e-03
3.9931506849e+00 4.6505421184e-03
4.0136986301e+00 4.6543596162e-03
4.0288270378e+00 4.6575342466e-03
4.0342465753e+00 4.6586801177e-03
4.0547945205e+00 4.6630664972e-03
4.0753424658e+00 4.6675202732e-03
4.0958904110e+00 4.6720430108e-03
4.1164383562e+00 4.6766363242e-03
4.1369863014e+00 4.6813018785e-03
4.1575342466e+00 4.6860413915e-03
4.1780821918e+00 4.6908566356e-03
4.1986301370e+00 4.6957494407e-03
4.2105751391e+00 4.6986301370e-03
4.2191780822e+00 4.7007216960e-03
4.2397260274e+00 4.7057753524e-03
4.2602739726e+00 4.7109124255e-03
4.2808219178e+00 4.7161349977e-03
4.3013698630e+00 4.7214452214e-03
4.3219178082e+00 4.7268453220e-03
4.3424657534e+00 4.7323376008e-03
4.3630136986e+00 4.7379244381e-03
4.3695652174e+00 4.7397260274e-03
4.3835616438e+00 4.7436082972e-03
4.4041095890e+00 4.7493917275e-03
4.4246575342e+00 4.7552773687e-03
4.4452054795e+00 4.7612679544e-03
4.4657534247e+00 4.7673663168e-03
4.4863013699e+00 4.7735753908e-03
4.5068493151e+00 4.7773833671e-03
4.5273972603e+00 4.7762025316e-03
4.5479452055e+00 4.7750252781e-03
4.5684931507e+00 4.7738515901e-03
4.5890410959e+00 4.7726814516e-03
4.6095890411e+00 4.7715148465e-03
4.6301369863e+00 4.7703517588e-03
4.6506849315e+00 4.7691921726e-03
4.6712328767e+00 4.7680360721e-03
4.6917808219e+00 4.7668834417e-03
4.7123287671e+00 4.7657342657e-03
4.7328767123e+00 4.7645885287e-03
4.7534246575e+00 4.7634462151e-03
4.7739726027e+00 4.7623073098e-03
4.7945205479e+00 4.7611717974e-03
4.8150684932e+00 4.7600396629e-03
4.8356164384e+00 4.7589108911e-03
4.8561643836e+00 4.7577854671e-03
4.8767123288e+00 4.7566633761e-03
4.8972602740e+00 4.7555446033e-03
4.9178082192e+00 4.7544291339e-03
4.9383561644e+00 4.7533169533e-03
4.9589041096e+00 4.7522080471e-03
4.9794520548e+00 4.7511024008e-03
5.0000000000e+00 4.7500000000e-03


==> data/exp3a_success_slices.dat <==
5.0000000000e-01 1.0900000000e-01 1.1500000000e-01 1.3400000000e-01 1.7100000000e-01
1.0000000000e+00 3.1500000000e-01 3.8300000000e-01 4.6600000000e-01 6.2900000000e-01
1.5000000000e+00 3.0500000000e-01 4.4400000000e-01 5.4000000000e-01 7.1400000000e-01
2.0000000000e+00 3.3700000000e-01 4.8400000000e-01 5.7800000000e-01 7.3700000000e-01
2.5000000000e+00 3.4000000000e-01 4.9000000000e-01 5.8600000000e-01 7.6300000000e-01
3.0000000000e+00 3.3500000000e-01 4.8000000000e-01 5.8500000000e-01 7.6900000000e-01
3.5000000000e+00 3.3200000000e-01 4.9800000000e-01 6.1000000000e-01 7.7700000000e-01
4.0000000000e+00 3.3300000000e-01 4.9000000000e-01 6.1300000000e-01 7.7500000000e-01
4.5000000000e+00 3.4200000000e-01 4.8500000000e-01 6.1600000000e-01 7.7600000000e-01
5.0000000000e+00 3.3700000000e-01 4.8600000000e-01 6.1300000000e-01 7.8000000000e-01


==> data/exp3b_jade_success_debiased.dat <==
1.0000000000e+00 8.0000000000e-03
2.0000000000e+00 3.8000000000e-02
3.0000000000e+00 6.3000000000e-02
4.0000000000e+00 8.4000000000e-02
5.0000000000e+00 8.6000000000e-02
6.0000000000e+00 8.8000000000e-02
7.0000000000e+00 8.0000000000e-02
8.0000000000e+00 8.4000000000e-02
9.0000000000e+00 8.2000000000e-02
1.0000000000e+01 8.2000000000e-02


==> data/exp3b_jade_success_naive.dat <==
1.0000000000e+00 0.0000000000e+00
2.0000000000e+00 1.0000000000e-02
3.0000000000e+00 4.9000000000e-02
4.0000000000e+00 8.3000000000e-02
5.0000000000e+00 8.5000000000e-02
6.0000000000e+00 8.8000000000e-02
7.0000000000e+00 7.9000000000e-02
8.0000000000e+00 8.4000000000e-02
9.0000000000e+00 8.2000000000e-02
1.0000000000e+01 8.2000000000e-02


==> data/exp3b_jade_success_unc.dat <==
1.0000000000e+00 8.2000000000e-02
2.0000000000e+00 8.2000000000e-02
3.0000000000e+00 8.2000000000e-02
4.0000000000e+00 8.2000000000e-02
5.0000000000e+00 8.2000000000e-02
6.0000000000e+00 8.2000000000e-02
7.0000000000e+00 8.2000000000e-02
8.0000000000e+00 8.2000000000e-02
9.0000000000e+00 8.2000000000e-02
1.0000000000e+01 8.2000000000e-02


==> data/exp3b_qml_success_debiased.dat <==
1.0000000000e+00 4.6600000000e-01
2.0000000000e+00 7.3700000000e-01
3.0000000000e+00 8.2800000000e-01
4.0000000000e+00 8.5600000000e-01
5.0000000000e+00 8.5500000000e-01
6.0000000000e+00 8.6300000000e-01
7.0000000000e+00 8.6600000000e-01
8.0000000000e+00 8.6300000000e-01
9.0000000000e+00 8.6700000000e-01
1.0000000000e+01 8.6500000000e-01


==> data/exp3b_qml_success_naive.dat <==
1.0000000000e+00 3.0000000000e-03
2.0000000000e+00 9.1000000000e-02
3.0000000000e+00 4.8100000000e-01
4.0000000000e+00 7.4100000000e-01
5.0000000000e+00 8.3100000000e-01
6.0000000000e+00 8.5600000000e-01
7.0000000000e+00 8.6500000000e-01
8.0000000000e+00 8.6300000000e-01
9.0000000000e+00 8.6700000000e-01
1.0000000000e+01 8.6400000000e-01


==> data/exp3b_qml_success_unc.dat <==
1.0000000000e+00 8.6600000000e-01
2.0000000000e+00 8.6600000000e-01
3.0000000000e+00 8.6600000000e-01
4.0000000000e+00 8.6600000000e-01
5.0000000000e+00 8.6600000000e-01
6.0000000000e+00 8.6600000000e-01
7.0000000000e+00 8.6600000000e-01
8.0000000000e+00 8.6600000000e-01
9.0000000000e+00 8.6600000000e-01
1.0000000000e+01 8.6600000000e-01


==> data/exp3b_sobi_success_debiased.dat <==
1.0000000000e+00 5.8100000000e-01
2.0000000000e+00 8.3700000000e-01
3.0000000000e+00 8.7600000000e-01
4.0000000000e+00 8.7700000000e-01
5.0000000000e+00 8.7700000000e-01
6.0000000000e+00 8.8100000000e-01
7.0000000000e+00 8.8100000000e-01
8.0000000000e+00 8.8100000000e-01
9.0000000000e+00 8.8100000000e-01
1.0000000000e+01 8.8100000000e-01


==> data/exp3b_sobi_success_naive.dat <==
1.0000000000e+00 1.1000000000e-02
2.0000000000e+00 1.0300000000e-01
3.0000000000e+00 5.2100000000e-01
4.0000000000e+00 7.9700000000e-01
5.0000000000e+00 8.6000000000e-01
6.0000000000e+00 8.7700000000e-01
7.0000000000e+00 8.8100000000e-01
8.0000000000e+00 8.8000000000e-01
9.0000000000e+00 8.8100000000e-01
1.0000000000e+01 8.8000000000e-01


==> data/exp3b_sobi_success_unc.dat <==
1.0000000000e+00 8.8000000000e-01
2.0000000000e+00 8.8000000000e-01
3.0000000000e+00 8.8000000000e-01
4.0000000000e+00 8.8000000000e-01
5.0000000000e+00 8.8000000000e-01
6.0000000000e+00 8.8000000000e-01
7.0000000000e+00 8.8000000000e-01
8.0000000000e+00 8.8000000000e-01
9.0000000000e+00 8.8000000000e-01
1.0000000000e+01 8.8000000000e-01

